Catalytic evolution of cooperation in a population with behavioural bimodality

The remarkable adaptability of humans in response to complex environments is often demonstrated by the context-dependent adoption of different behavioral modes. However, the existing game-theoretic studies mostly focus on the single-mode assumption, and the impact of this behavioral multimodality on the evolution of cooperation remains largely unknown. Here, we study how cooperation evolves in a population with two behavioral modes. Specifically, we incorporate Q-learning and Tit-for-Tat (TFT) rules into our toy model, where prisoner's dilemma game is played and we investigate the impact of the mode mixture on the evolution of cooperation. While players in Q-learning mode aim to maximize their accumulated payoffs, players within TFT mode repeat what their neighbors have done to them. In a structured mixing implementation where the updating rule is fixed for each individual, we find that the mode mixture greatly promotes the overall cooperation prevalence. The promotion is even more significant in the probabilistic mixing, where players randomly select one of the two rules at each step. Finally, this promotion is robust when players are allowed to adaptively choose the two modes by real-time comparison. In all three scenarios, players within the Q-learning mode act as catalyzer that turns the TFT players to be more cooperative, and as a result drive the whole population to be highly cooperative. The analysis of Q-tables explains the underlying mechanism of cooperation promotion, which captures the ``psychologic evolution" in the players' mind. Our study indicates that the variety of behavioral modes is non-negligible, and could be crucial to clarify the emergence of cooperation in the real world.

==> ref.txt <==
@article{Zelenski2015CooperationII,
  title={Cooperation is in our nature: Nature exposure may promote cooperative and environmentally sustainable behavior},
  author={John M. Zelenski and Raelyne L. Dopko and Colin A. Capaldi},
  journal={Journal of Environmental Psychology},
  year={2015},
  volume={42},
  pages={24-31},
  url={https://api.semanticscholar.org/CorpusID:49536672}
}

@article{
doi:10.1073/pnas.1100291108,
author = {Dorothy L. Cheney },
title = {Extent and limits of cooperation in animals},
journal = {Proceedings of the National Academy of Sciences},
volume = {108},
number = {supplement\_2},
pages = {10902-10909},
year = {2011},
doi = {10.1073/pnas.1100291108},
URL = {https://www.pnas.org/doi/abs/10.1073/pnas.1100291108},
eprint = {https://www.pnas.org/doi/pdf/10.1073/pnas.1100291108},
abstract = {Individuals in many animal species are strongly motivated to form close social bonds and to attend to the social interactions of others. Some animals may also recognize other individuals’ intentions and simple mental states. Such curiosity appears to be adaptive, because it enables observers to learn about others’ status and relationships and to anticipate future events without direct participation. However, many questions remain unresolved. In particular, it remains unclear whether animals keep track of favors given and received when interacting with others, and whether they rely on memory of past cooperative acts when anticipating future ones. Primates appear to possess many of the cognitive abilities required for human-like contingent cooperation. However, most investigations of captive primates have indicated that cooperation is seldom contingency-based, and that interactions are not influenced by inequity aversion or sensitivity to cheaters. In contrast, several experiments with nonprimates have found that animals can take into account recent interactions when supporting others, suggesting that the apparent rarity of contingent cooperation in primates may not stem from cognitive constraints. Instead, individuals may tolerate short-term inequities in favors given and received because most cooperation occurs among long-term reciprocating partners.}}

@book{dawkins2016selfish,
  title={The selfish gene},
  author={Dawkins, Richard},
  year={2016},
  publisher={Oxford university press}
}

@article{HAMILTON196417,
title = {The genetical evolution of social behaviour. II},
journal = {Journal of Theoretical Biology},
volume = {7},
number = {1},
pages = {17-52},
year = {1964},
issn = {0022-5193},
doi = {https://doi.org/10.1016/0022-5193(64)90039-6},
url = {https://www.sciencedirect.com/science/article/pii/0022519364900396},
author = {W.D. Hamilton},
abstract = {Grounds for thinking that the model described in the previous paper can be used to support general biological principles of social evolution are briefly discussed. Two principles are presented, the first concerning the evolution of social behaviour in general and the second the evolution of social discrimination. Some tentative evidence is given. More general application of the theory in biology is then discussed, particular attention being given to cases where the indicated interpretation differs from previous views and to cases which appear anomalous. A hypothesis is outlined concerning social evolution in the Hymenoptera; but the evidence that at present exists is found somewhat contrary on certain points. Other subjects considered include warning behaviour, the evolution of distasteful properties in insects, clones of cells and clones of zooids as contrasted with other types of colonies, the confinement of parental care to true offspring in birds and insects, fights, the behaviour of parasitoid insect larvae within a host, parental care in connection with monogyny and monandry and multi-ovulate ovaries in plants in connection with wind and insect pollination.}
}

@article{trivers1971evolution,
  title={The evolution of reciprocal altruism},
  author={Trivers, Robert L},
  journal={The Quarterly review of biology},
  volume={46},
  number={1},
  pages={35--57},
  year={1971},
  publisher={Stony Brook Foundation, Inc.}
}

@article{nowak1998evolution,
  title={Evolution of indirect reciprocity by image scoring},
  author={Nowak, Martin A and Sigmund, Karl},
  journal={Nature},
  volume={393},
  number={6685},
  pages={573--577},
   DOI = {https://doi.org/10.1038/31225},
   url = {https://www.nature.com/articles/31225#citeas},
  year={1998},
  publisher={Nature Publishing Group UK London}
}

@article{nowak1992evolutionary,
  title={Evolutionary games and spatial chaos},
  author={Nowak, Martin A and May, Robert M},
  journal={nature},
  volume={359},
  number={6398},
  pages={826--829},
   DOI = {https://doi.org/10.1038/359826a0},
   url = {https://www.nature.com/articles/359826a0#citeas},
  year={1992},
  publisher={Nature Publishing Group UK London}
}


@book{keller1999levels,
  title={Levels of selection in evolution},
  author={Keller, Laurent},
  volume={66},
  year={1999},
  publisher={Princeton University Press}
}


@article{smith1964group,
  title={Group selection and kin selection},
  author={Smith, J Maynard},
  journal={Nature},
  volume={201},
  number={4924},
  pages={1145--1147},
   DOI = {https://doi.org/10.1038/2011145a0},
   url = {https://www.nature.com/articles/2011145a0#citeas},
  year={1964},
  publisher={Nature Publishing Group UK London}
}
